Entanglement corner dependence in two-dimensional systems: A tensor network perspective

In continuous quantum field theories, the entanglement entropy of a subsystem with sharp corners on its boundary exhibits a universal corner-dependent contribution. We study this contribution through the lens of lattice discretization, and demonstrate that this corner dependence emerges naturally from the geometric structure of infinite projected entangled pair states (iPEPS) on discrete lattices. Using a rigorous counting argument, we show that the bond dimension of an iPEPS representation exhibits a corner-dependent term that matches the predicted term in gapped continuous systems. Crucially, we find that this correspondence only emerges when averaging over all possible lattice orientations and origin positions, revealing a fundamental requirement for properly discretizing continuous systems. Our results provide a geometric understanding of entanglement corner laws and establish a direct connection between continuum field theory predictions and the structure of discrete tensor network representations. We extend our analysis to gauge-invariant systems, where lattice corners crossed by the bipartition boundary contribute an additional corner-dependent term. These findings offer new insights into the relationship between entanglement in continuous and discrete quantum systems.

==> fit_bonds/beta_vs_r.csv <==
r,square,triangular,honeycomb,square_corners
30,0.999386,0.999566,0.995084,0.961142
40,1.005,1.000072,1.001744,1.010525
50,0.995,1.000149,1.001591,0.98
60,1.000272,1.000213,1.001580,1.03


==> fit_bonds/fit_error_vs_r.csv <==
r,square,triangular,honeycomb,square_corners
20,0.04,0.00500430,0.00438480,0.08822016
30,0.004,0.00038009,0.00028399,0.00396997
40,0.00052120,0.00028579,0.00019929,0.00264449
50,0.00041302,0.00022752,0.00017118,0.00211720
60,0.00034509,0.00019032,0.00015067,0.00172132


==> fit_bonds/honeycomb_r60_data.csv <==
theta,count
0.031416,166.971399
0.062832,185.343816
0.094248,191.485835
0.125664,194.557965
0.157080,196.406534
0.188496,197.659237
0.219911,198.528045
0.251327,199.197377
0.282743,199.700382
0.314159,200.132178
0.345575,200.466916
0.376991,200.760556
0.408407,201.027774
0.439823,201.209459
0.471239,201.407138
0.502655,201.543784
0.534071,201.702655
0.565487,201.828919
0.596903,201.942560
0.628319,202.076614
0.659734,202.138712
0.691150,202.241304
0.722566,202.311399
0.753982,202.393545
0.785398,202.464738
0.816814,202.516010
0.848230,202.612464
0.879646,202.622178
0.911062,202.703688
0.942478,202.737440
0.973894,202.787154
1.005310,202.844992
1.036726,202.857234
1.068142,202.916089
1.099557,202.919730
1.130973,202.996518
1.162389,203.007329
1.193805,203.040811
1.225221,203.081161
1.256637,203.087440
1.288053,203.129889
1.319469,203.116375
1.350885,203.193672
1.382301,203.184531
1.413717,203.203816
1.445133,203.240413
1.476549,203.237615
1.507964,203.269539
1.539380,203.263545
1.570796,203.315787
1.602212,203.318521
1.633628,203.335342
1.665044,203.357997
1.696460,203.351971
1.727876,203.383243
1.759292,203.373180
1.790708,203.425660
1.822124,203.425040
1.853540,203.427599
1.884956,203.450254
1.916372,203.442973
1.947787,203.457981
1.979203,203.463084
2.010619,203.498696
2.042035,203.486979
2.073451,203.502846
2.104867,203.509555
2.136283,203.502798
2.167699,203.519555
2.199115,203.524801
2.230531,203.552178
2.261947,203.542830
2.293363,203.547870
2.324779,203.552448
2.356194,203.546057
2.387610,203.557822
2.419026,203.559221
2.450442,203.582957
2.481858,203.561033
2.513274,203.572067
2.544690,203.574070
2.576106,203.569539
2.607522,203.566836
2.638938,203.569746
2.670354,203.567933
2.701770,203.594404
2.733186,203.597838
2.764602,203.608824
2.796017,203.599141
2.827433,203.604245
2.858849,203.605183
2.890265,203.609014
2.921681,203.615310
2.953097,203.619126
2.984513,203.625946
3.015929,203.632798
3.047345,203.627552
3.078761,203.646280
3.110177,203.623911


==> fit_bonds/honeycomb_r60_fit.csv <==
theta,fit
0.031416,167.023787
0.046887,179.122421
0.062358,185.220499
0.077829,188.896413
0.093301,191.355070
0.108772,193.115856
0.124243,194.439455
0.139714,195.471085
0.155185,196.298053
0.170656,196.976007
0.186128,197.542093
0.201599,198.022054
0.217070,198.434295
0.232541,198.792322
0.248012,199.106272
0.263483,199.383900
0.278954,199.631242
0.294426,199.853064
0.309897,200.053182
0.325368,200.234685
0.340839,200.400101
0.356310,200.551521
0.371781,200.690685
0.387253,200.819058
0.402724,200.937877
0.418195,201.048199
0.433666,201.150928
0.449137,201.246844
0.464608,201.336624
0.480080,201.420856
0.495551,201.500057
0.511022,201.574679
0.526493,201.645122
0.541964,201.711742
0.557435,201.774852
0.572907,201.834734
0.588378,201.891640
0.603849,201.945794
0.619320,201.997401
0.634791,202.046644
0.650262,202.093688
0.665733,202.138684
0.681205,202.181770
0.696676,202.223070
0.712147,202.262697
0.727618,202.300757
0.743089,202.337345
0.758560,202.372548
0.774032,202.406447
0.789503,202.439117
0.804974,202.470627
0.820445,202.501040
0.835916,202.530416
0.851387,202.558808
0.866859,202.586267
0.882330,202.612841
0.897801,202.638574
0.913272,202.663507
0.928743,202.687678
0.944214,202.711122
0.959686,202.733873
0.975157,202.755963
0.990628,202.777421
1.006099,202.798274
1.021570,202.818548
1.037041,202.838269
1.052512,202.857458
1.067984,202.876138
1.083455,202.894328
1.098926,202.912048
1.114397,202.929317
1.129868,202.946151
1.145339,202.962567
1.160811,202.978580
1.176282,202.994205
1.191753,203.009456
1.207224,203.024345
1.222695,203.038886
1.238166,203.053090
1.253638,203.066968
1.269109,203.080532
1.284580,203.093790
1.300051,203.106754
1.315522,203.119433
1.330993,203.131834
1.346465,203.143968
1.361936,203.155841
1.377407,203.167462
1.392878,203.178837
1.408349,203.189975
1.423820,203.200881
1.439291,203.211562
1.454763,203.222025
1.470234,203.232274
1.485705,203.242317
1.501176,203.252158
1.516647,203.261802
1.532118,203.271255
1.547590,203.280521
1.563061,203.289605
1.578532,203.298512
1.594003,203.307245
1.609474,203.315809
1.624945,203.324208
1.640417,203.332445
1.655888,203.340524
1.671359,203.348449
1.686830,203.356223
1.702301,203.363850
1.717772,203.371331
1.733244,203.378672
1.748715,203.385873
1.764186,203.392939
1.779657,203.399872
1.795128,203.406675
1.810599,203.413349
1.826070,203.419899
1.841542,203.426325
1.857013,203.432630
1.872484,203.438817
1.887955,203.444887
1.903426,203.450843
1.918897,203.456687
1.934369,203.462420
1.949840,203.468045
1.965311,203.473562
1.980782,203.478975
1.996253,203.484284
2.011724,203.489492
2.027196,203.494599
2.042667,203.499608
2.058138,203.504520
2.073609,203.509336
2.089080,203.514058
2.104551,203.518687
2.120022,203.523224
2.135494,203.527671
2.150965,203.532028
2.166436,203.536298
2.181907,203.540481
2.197378,203.544578
2.212849,203.548591
2.228321,203.552520
2.243792,203.556366
2.259263,203.560131
2.274734,203.563815
2.290205,203.567419
2.305676,203.570945
2.321148,203.574393
2.336619,203.577763
2.352090,203.581058
2.367561,203.584276
2.383032,203.587420
2.398503,203.590490
2.413975,203.593487
2.429446,203.596411
2.444917,203.599264
2.460388,203.602044
2.475859,203.604755
2.491330,203.607395
2.506801,203.609966
2.522273,203.612468
2.537744,203.614901
2.553215,203.617267
2.568686,203.619566
2.584157,203.621797
2.599628,203.623963
2.615100,203.626062
2.630571,203.628096
2.646042,203.630065
2.661513,203.631970
2.676984,203.633810
2.692455,203.635587
2.707927,203.637300
2.723398,203.638950
2.738869,203.640537
2.754340,203.642062
2.769811,203.643525
2.785282,203.644925
2.800754,203.646265
2.816225,203.647543
2.831696,203.648760
2.847167,203.649916
2.862638,203.651012
2.878109,203.652047
2.893580,203.653022
2.909052,203.653938
2.924523,203.654793
2.939994,203.655589
2.955465,203.656326
2.970936,203.657003
2.986407,203.657621
3.001879,203.658180
3.017350,203.658680
3.032821,203.659121
3.048292,203.659504
3.063763,203.659827
3.079234,203.660092
3.094706,203.660299
3.110177,203.660447


==> fit_bonds/square_corners_r60_data.csv <==
theta,count
0.031416,101.661558
0.062832,127.712083
0.094248,136.389126
0.125664,140.720032
0.157080,143.324928
0.188496,145.059491
0.219911,146.295930
0.251327,147.224738
0.282743,147.944293
0.314159,148.519809
0.345575,148.989030
0.376991,149.380223
0.408407,149.711065
0.439823,149.992178
0.471239,150.235072
0.502655,150.447536
0.534071,150.635199
0.565487,150.799650
0.596903,150.946137
0.628319,151.078760
0.659734,151.199014
0.691150,151.304102
0.722566,151.402957
0.753982,151.490588
0.785398,151.563657
0.816814,151.642830
0.848230,151.710079
0.879646,151.774436
0.911062,151.830079
0.942478,151.885564
0.973894,151.934277
1.005310,151.978569
1.036726,152.018633
1.068142,152.058283
1.099557,152.096025
1.130973,152.129189
1.162389,152.160572
1.193805,152.190652
1.225221,152.217647
1.256637,152.241622
1.288053,152.265882
1.319469,152.289444
1.350885,152.310874
1.382301,152.333498
1.413717,152.348967
1.445133,152.365151
1.476549,152.379205
1.507964,152.397870
1.539380,152.411638
1.570796,152.425533
1.602212,152.444595
1.633628,152.457742
1.665044,152.474022
1.696460,152.488490
1.727876,152.504388
1.759292,152.518378
1.790708,152.533164
1.822124,152.547138
1.853540,152.556598
1.884956,152.569062
1.916372,152.580795
1.947787,152.591033
1.979203,152.602417
2.010619,152.613227
2.042035,152.623068
2.073451,152.632051
2.104867,152.641463
2.136283,152.649157
2.167699,152.656280
2.199115,152.664833
2.230531,152.674881
2.261947,152.680334
2.293363,152.687822
2.324779,152.693100
2.356194,152.694308
2.387610,152.702258
2.419026,152.705787
2.450442,152.712719
2.481858,152.715469
2.513274,152.721781
2.544690,152.725564
2.576106,152.727917
2.607522,152.729316
2.638938,152.733037
2.670354,152.737234
2.701770,152.738839
2.733186,152.740859
2.764602,152.742353
2.796017,152.742480
2.827433,152.741335
2.858849,152.742417
2.890265,152.744134
2.921681,152.744722
2.953097,152.747059
2.984513,152.744928
3.015929,152.744579
3.047345,152.742162
3.078761,152.745151
3.110177,152.743688


==> fit_bonds/square_corners_r60_fit.csv <==
theta,fit
0.031416,102.440734
0.046887,119.138922
0.062358,127.555314
0.077829,132.628705
0.093301,136.022072
0.108772,138.452259
0.124243,140.279052
0.139714,141.702878
0.155185,142.844236
0.170656,143.779929
0.186128,144.561224
0.201599,145.223653
0.217070,145.792616
0.232541,146.286755
0.248012,146.720059
0.263483,147.103233
0.278954,147.444607
0.294426,147.750760
0.309897,148.026957
0.325368,148.277462
0.340839,148.505765
0.356310,148.714750
0.371781,148.906821
0.387253,149.083997
0.402724,149.247989
0.418195,149.400252
0.433666,149.542035
0.449137,149.674416
0.464608,149.798327
0.480080,149.914582
0.495551,150.023892
0.511022,150.126884
0.526493,150.224108
0.541964,150.316054
0.557435,150.403157
0.572907,150.485805
0.588378,150.564344
0.603849,150.639087
0.619320,150.710313
0.634791,150.778276
0.650262,150.843205
0.665733,150.905308
0.681205,150.964774
0.696676,151.021775
0.712147,151.076467
0.727618,151.128996
0.743089,151.179493
0.758560,151.228079
0.774032,151.274866
0.789503,151.319957
0.804974,151.363446
0.820445,151.405421
0.835916,151.445964
0.851387,151.485150
0.866859,151.523049
0.882330,151.559726
0.897801,151.595242
0.913272,151.629653
0.928743,151.663013
0.944214,151.695370
0.959686,151.726771
0.975157,151.757258
0.990628,151.786874
1.006099,151.815655
1.021570,151.843637
1.037041,151.870854
1.052512,151.897339
1.067984,151.923120
1.083455,151.948226
1.098926,151.972683
1.114397,151.996517
1.129868,152.019751
1.145339,152.042408
1.160811,152.064509
1.176282,152.086074
1.191753,152.107122
1.207224,152.127672
1.222695,152.147741
1.238166,152.167344
1.253638,152.186499
1.269109,152.205219
1.284580,152.223518
1.300051,152.241411
1.315522,152.258909
1.330993,152.276025
1.346465,152.292772
1.361936,152.309159
1.377407,152.325197
1.392878,152.340897
1.408349,152.356269
1.423820,152.371321
1.439291,152.386063
1.454763,152.400503
1.470234,152.414649
1.485705,152.428510
1.501176,152.442092
1.516647,152.455403
1.532118,152.468449
1.547590,152.481238
1.563061,152.493776
1.578532,152.506069
1.594003,152.518122
1.609474,152.529942
1.624945,152.541533
1.640417,152.552902
1.655888,152.564053
1.671359,152.574991
1.686830,152.585720
1.702301,152.596246
1.717772,152.606572
1.733244,152.616703
1.748715,152.626643
1.764186,152.636395
1.779657,152.645963
1.795128,152.655352
1.810599,152.664564
1.826070,152.673603
1.841542,152.682472
1.857013,152.691175
1.872484,152.699714
1.887955,152.708092
1.903426,152.716312
1.918897,152.724377
1.934369,152.732290
1.949840,152.740053
1.965311,152.747668
1.980782,152.755139
1.996253,152.762467
2.011724,152.769654
2.027196,152.776703
2.042667,152.783616
2.058138,152.790395
2.073609,152.797042
2.089080,152.803559
2.104551,152.809948
2.120022,152.816210
2.135494,152.822347
2.150965,152.828362
2.166436,152.834254
2.181907,152.840027
2.197378,152.845682
2.212849,152.851220
2.228321,152.856643
2.243792,152.861951
2.259263,152.867148
2.274734,152.872232
2.290205,152.877207
2.305676,152.882073
2.321148,152.886831
2.336619,152.891483
2.352090,152.896030
2.367561,152.900473
2.383032,152.904812
2.398503,152.909049
2.413975,152.913185
2.429446,152.917221
2.444917,152.921158
2.460388,152.924996
2.475859,152.928736
2.491330,152.932380
2.506801,152.935929
2.522273,152.939382
2.537744,152.942740
2.553215,152.946006
2.568686,152.949178
2.584157,152.952258
2.599628,152.955246
2.615100,152.958144
2.630571,152.960952
2.646042,152.963669
2.661513,152.966298
2.676984,152.968838
2.692455,152.971290
2.707927,152.973654
2.723398,152.975931
2.738869,152.978122
2.754340,152.980226
2.769811,152.982245
2.785282,152.984179
2.800754,152.986027
2.816225,152.987791
2.831696,152.989471
2.847167,152.991067
2.862638,152.992579
2.878109,152.994008
2.893580,152.995354
2.909052,152.996617
2.924523,152.997798
2.939994,152.998897
2.955465,152.999913
2.970936,153.000848
2.986407,153.001701
3.001879,153.002472
3.017350,153.003162
3.032821,153.003771
3.048292,153.004299
3.063763,153.004746
3.079234,153.005112
3.094706,153.005397
3.110177,153.005601


==> fit_bonds/square_r60_data.csv <==
theta,count
0.031416,120.913370
0.062832,136.839952
0.094248,142.156455
0.125664,144.814928
0.157080,146.416995
0.188496,147.487043
0.219911,148.252289
0.251327,148.830827
0.282743,149.279634
0.314159,149.640843
0.345575,149.938108
0.376991,150.185835
0.408407,150.397822
0.439823,150.578935
0.471239,150.736423
0.502655,150.874833
0.534071,150.998998
0.565487,151.108760
0.596903,151.207011
0.628319,151.297218
0.659734,151.380302
0.691150,151.451717
0.722566,151.520493
0.753982,151.582019
0.785398,151.638140
0.816814,151.689714
0.848230,151.737949
0.879646,151.785898
0.911062,151.827424
0.942478,151.869746
0.973894,151.906820
1.005310,151.939507
1.036726,151.969618
1.068142,152.000588
1.099557,152.030859
1.130973,152.057345
1.162389,152.082750
1.193805,152.107997
1.225221,152.130604
1.256637,152.151017
1.288053,152.172067
1.319469,152.192734
1.350885,152.211590
1.382301,152.231558
1.413717,152.244658
1.445133,152.258839
1.476549,152.270859
1.507964,152.287520
1.539380,152.299285
1.570796,152.311176
1.602212,152.328219
1.633628,152.339380
1.665044,152.353784
1.696460,152.366534
1.727876,152.380715
1.759292,152.392989
1.790708,152.406057
1.822124,152.418172
1.853540,152.425644
1.884956,152.436232
1.916372,152.446248
1.947787,152.454769
1.979203,152.464436
2.010619,152.473529
2.042035,152.481510
2.073451,152.488506
2.104867,152.496041
2.136283,152.502019
2.167699,152.507424
2.199115,152.514261
2.230531,152.522591
2.261947,152.526184
2.293363,152.531685
2.324779,152.535087
2.356194,152.535087
2.387610,152.540811
2.419026,152.542623
2.450442,152.547838
2.481858,152.548728
2.513274,152.553052
2.544690,152.554960
2.576106,152.555596
2.607522,152.555278
2.638938,152.557281
2.670354,152.559762
2.701770,152.559507
2.733186,152.559539
2.764602,152.559157
2.796017,152.557568
2.827433,152.554706
2.858849,152.554070
2.890265,152.554070
2.921681,152.552798
2.953097,152.553275
2.984513,152.549141
3.015929,152.547075
3.047345,152.542941
3.078761,152.544213
3.110177,152.541033


==> fit_bonds/square_r60_fit.csv <==
theta,fit
0.031416,121.042695
0.046887,131.476539
0.062358,136.735512
0.077829,139.905615
0.093301,142.025956
0.108772,143.544456
0.124243,144.685926
0.139714,145.575602
0.155185,146.288778
0.170656,146.873444
0.186128,147.361636
0.201599,147.775554
0.217070,148.131070
0.232541,148.439832
0.248012,148.710582
0.263483,148.950008
0.278954,149.163315
0.294426,149.354614
0.309897,149.527195
0.325368,149.683723
0.340839,149.826378
0.356310,149.956962
0.371781,150.076977
0.387253,150.187686
0.402724,150.290155
0.418195,150.385297
0.433666,150.473890
0.449137,150.556608
0.464608,150.634034
0.480080,150.706675
0.495551,150.774978
0.511022,150.839332
0.526493,150.900082
0.541964,150.957535
0.557435,151.011961
0.572907,151.063603
0.588378,151.112679
0.603849,151.159381
0.619320,151.203887
0.634791,151.246354
0.650262,151.286925
0.665733,151.325730
0.681205,151.362887
0.696676,151.398504
0.712147,151.432678
0.727618,151.465501
0.743089,151.497054
0.758560,151.527413
0.774032,151.556648
0.789503,151.584822
0.804974,151.611996
0.820445,151.638225
0.835916,151.663558
0.851387,151.688043
0.866859,151.711724
0.882330,151.734642
0.897801,151.756834
0.913272,151.778336
0.928743,151.799181
0.944214,151.819399
0.959686,151.839019
0.975157,151.858070
0.990628,151.876575
1.006099,151.894559
1.021570,151.912043
1.037041,151.929050
1.052512,151.945599
1.067984,151.961708
1.083455,151.977395
1.098926,151.992678
1.114397,152.007570
1.129868,152.022088
1.145339,152.036245
1.160811,152.050055
1.176282,152.063530
1.191753,152.076682
1.207224,152.089522
1.222695,152.102062
1.238166,152.114311
1.253638,152.126280
1.269109,152.137977
1.284580,152.149412
1.300051,152.160592
1.315522,152.171526
1.330993,152.182221
1.346465,152.192685
1.361936,152.202924
1.377407,152.212946
1.392878,152.222756
1.408349,152.232361
1.423820,152.241766
1.439291,152.250978
1.454763,152.260001
1.470234,152.268840
1.485705,152.277501
1.501176,152.285987
1.516647,152.294305
1.532118,152.302457
1.547590,152.310448
1.563061,152.318282
1.578532,152.325963
1.594003,152.333495
1.609474,152.340880
1.624945,152.348123
1.640417,152.355227
1.655888,152.362194
1.671359,152.369029
1.686830,152.375733
1.702301,152.382310
1.717772,152.388763
1.733244,152.395093
1.748715,152.401304
1.764186,152.407397
1.779657,152.413376
1.795128,152.419243
1.810599,152.424999
1.826070,152.430647
1.841542,152.436189
1.857013,152.441627
1.872484,152.446962
1.887955,152.452197
1.903426,152.457333
1.918897,152.462373
1.934369,152.467317
1.949840,152.472168
1.965311,152.476926
1.980782,152.481594
1.996253,152.486173
2.011724,152.490664
2.027196,152.495069
2.042667,152.499388
2.058138,152.503624
2.073609,152.507778
2.089080,152.511850
2.104551,152.515842
2.120022,152.519754
2.135494,152.523589
2.150965,152.527347
2.166436,152.531030
2.181907,152.534637
2.197378,152.538170
2.212849,152.541631
2.228321,152.545019
2.243792,152.548336
2.259263,152.551583
2.274734,152.554760
2.290205,152.557868
2.305676,152.560909
2.321148,152.563882
2.336619,152.566789
2.352090,152.569630
2.367561,152.572406
2.383032,152.575117
2.398503,152.577765
2.413975,152.580349
2.429446,152.582871
2.444917,152.585331
2.460388,152.587729
2.475859,152.590066
2.491330,152.592343
2.506801,152.594560
2.522273,152.596718
2.537744,152.598817
2.553215,152.600857
2.568686,152.602839
2.584157,152.604764
2.599628,152.606631
2.615100,152.608442
2.630571,152.610196
2.646042,152.611894
2.661513,152.613537
2.676984,152.615124
2.692455,152.616656
2.707927,152.618133
2.723398,152.619556
2.738869,152.620925
2.754340,152.622240
2.769811,152.623501
2.785282,152.624710
2.800754,152.625865
2.816225,152.626967
2.831696,152.628016
2.847167,152.629014
2.862638,152.629959
2.878109,152.630851
2.893580,152.631692
2.909052,152.632482
2.924523,152.633220
2.939994,152.633906
2.955465,152.634541
2.970936,152.635125
2.986407,152.635658
3.001879,152.636140
3.017350,152.636572
3.032821,152.636952
3.048292,152.637282
3.063763,152.637561
3.079234,152.637790
3.094706,152.637968
3.110177,152.638095


==> fit_bonds/triangular_r60_data.csv <==
theta,count
0.031416,209.498839
0.062832,237.070509
0.094248,246.282337
0.125664,250.893052
0.157080,253.663402
0.188496,255.515946
0.219911,256.843625
0.251327,257.843275
0.282743,258.620286
0.314159,259.250556
0.345575,259.763688
0.376991,260.193434
0.408407,260.560938
0.439823,260.875421
0.471239,261.149428
0.502655,261.389968
0.534071,261.605994
0.565487,261.794531
0.596903,261.967043
0.628319,262.121065
0.659734,262.260397
0.691150,262.388744
0.722566,262.505485
0.753982,262.617663
0.785398,262.712893
0.816814,262.809412
0.848230,262.894086
0.879646,262.976550
0.911062,263.047901
0.942478,263.117122
0.973894,263.183943
1.005310,263.240620
1.036726,263.299603
1.068142,263.355374
1.099557,263.411685
1.130973,263.459762
1.162389,263.511033
1.193805,263.556518
1.225221,263.603307
1.256637,263.643275
1.288053,263.685835
1.319469,263.720715
1.350885,263.759444
1.382301,263.792305
1.413717,263.827329
1.445133,263.860350
1.476549,263.888140
1.507964,263.919571
1.539380,263.941828
1.570796,263.970286
1.602212,263.988903
1.633628,264.018076
1.665044,264.039364
1.696460,264.062719
1.727876,264.081224
1.759292,264.101812
1.790708,264.121987
1.822124,264.138156
1.853540,264.156582
1.884956,264.170254
1.916372,264.188458
1.947787,264.198235
1.979203,264.213529
2.010619,264.226963
2.042035,264.235835
2.073451,264.246693
2.104867,264.257886
2.136283,264.271797
2.167699,264.283704
2.199115,264.296423
2.230531,264.308728
2.261947,264.317663
2.293363,264.328506
2.324779,264.337615
2.356194,264.347949
2.387610,264.358060
2.419026,264.366073
2.450442,264.376582
2.481858,264.381574
2.513274,264.388871
2.544690,264.392496
2.576106,264.397838
2.607522,264.401510
2.638938,264.405755
2.670354,264.411908
2.701770,264.413243
2.733186,264.419984
2.764602,264.419714
2.796017,264.423943
2.827433,264.421526
2.858849,264.422734
2.890265,264.421304
2.921681,264.420859
2.953097,264.422210
2.984513,264.420238
3.015929,264.421701
3.047345,264.420127
3.078761,264.419285
3.110177,264.416566


==> fit_bonds/triangular_r60_fit.csv <==
theta,fit
0.031416,209.623538
0.046887,227.747444
0.062358,236.882442
0.077829,242.389007
0.093301,246.072106
0.108772,248.709785
0.124243,250.692554
0.139714,252.237948
0.155185,253.476757
0.170656,254.492340
0.186128,255.340344
0.201599,256.059333
0.217070,256.676875
0.232541,257.213204
0.248012,257.683504
0.263483,258.099394
0.278954,258.469915
0.294426,258.802208
0.309897,259.101987
0.325368,259.373881
0.340839,259.621677
0.356310,259.848505
0.371781,260.056975
0.387253,260.249279
0.402724,260.427272
0.418195,260.592536
0.433666,260.746425
0.449137,260.890108
0.464608,261.024599
0.480080,261.150780
0.495551,261.269424
0.511022,261.381209
0.526493,261.486734
0.541964,261.586531
0.557435,261.681071
0.572907,261.770775
0.588378,261.856020
0.603849,261.937144
0.619320,262.014452
0.634791,262.088218
0.650262,262.158691
0.665733,262.226096
0.681205,262.290639
0.696676,262.352507
0.712147,262.411869
0.727618,262.468883
0.743089,262.523692
0.758560,262.576426
0.774032,262.627208
0.789503,262.676148
0.804974,262.723351
0.820445,262.768910
0.835916,262.812914
0.851387,262.855446
0.866859,262.896581
0.882330,262.936390
0.897801,262.974938
0.913272,263.012287
0.928743,263.048495
0.944214,263.083615
0.959686,263.117697
0.975157,263.150787
0.990628,263.182931
1.006099,263.214170
1.021570,263.244541
1.037041,263.274083
1.052512,263.302828
1.067984,263.330810
1.083455,263.358060
1.098926,263.384605
1.114397,263.410474
1.129868,263.435692
1.145339,263.460283
1.160811,263.484271
1.176282,263.507677
1.191753,263.530523
1.207224,263.552828
1.222695,263.574610
1.238166,263.595887
1.253638,263.616677
1.269109,263.636995
1.284580,263.656857
1.300051,263.676277
1.315522,263.695270
1.330993,263.713848
1.346465,263.732024
1.361936,263.749810
1.377407,263.767218
1.392878,263.784259
1.408349,263.800943
1.423820,263.817280
1.439291,263.833281
1.454763,263.848954
1.470234,263.864308
1.485705,263.879352
1.501176,263.894093
1.516647,263.908541
1.532118,263.922701
1.547590,263.936582
1.563061,263.950190
1.578532,263.963532
1.594003,263.976615
1.609474,263.989444
1.624945,264.002025
1.640417,264.014365
1.655888,264.026467
1.671359,264.038339
1.686830,264.049985
1.702301,264.061409
1.717772,264.072617
1.733244,264.083613
1.748715,264.094401
1.764186,264.104986
1.779657,264.115372
1.795128,264.125562
1.810599,264.135561
1.826070,264.145371
1.841542,264.154998
1.857013,264.164443
1.872484,264.173711
1.887955,264.182805
1.903426,264.191727
1.918897,264.200481
1.934369,264.209069
1.949840,264.217495
1.965311,264.225760
1.980782,264.233869
1.996253,264.241822
2.011724,264.249623
2.027196,264.257274
2.042667,264.264778
2.058138,264.272135
2.073609,264.279350
2.089080,264.286423
2.104551,264.293357
2.120022,264.300154
2.135494,264.306815
2.150965,264.313343
2.166436,264.319739
2.181907,264.326005
2.197378,264.332143
2.212849,264.338154
2.228321,264.344039
2.243792,264.349801
2.259263,264.355441
2.274734,264.360960
2.290205,264.366359
2.305676,264.371641
2.321148,264.376805
2.336619,264.381855
2.352090,264.386789
2.367561,264.391611
2.383032,264.396321
2.398503,264.400920
2.413975,264.405409
2.429446,264.409790
2.444917,264.414062
2.460388,264.418228
2.475859,264.422288
2.491330,264.426243
2.506801,264.430094
2.522273,264.433842
2.537744,264.437488
2.553215,264.441032
2.568686,264.444475
2.584157,264.447818
2.599628,264.451062
2.615100,264.454207
2.630571,264.457254
2.646042,264.460204
2.661513,264.463057
2.676984,264.465813
2.692455,264.468475
2.707927,264.471041
2.723398,264.473513
2.738869,264.475890
2.754340,264.478175
2.769811,264.480366
2.785282,264.482464
2.800754,264.484471
2.816225,264.486385
2.831696,264.488208
2.847167,264.489940
2.862638,264.491582
2.878109,264.493133
2.893580,264.494594
2.909052,264.495965
2.924523,264.497247
2.939994,264.498439
2.955465,264.499542
2.970936,264.500557
2.986407,264.501482
3.001879,264.502320
3.017350,264.503069
3.032821,264.503730
3.048292,264.504303
3.063763,264.504788
3.079234,264.505185
3.094706,264.505494
3.110177,264.505716

